Episodic Mass Loss and Pre-SN Circumstellar Envelopes

I discuss observational clues concerning episodic mass-loss properties of massive stars in the time before the final supernova explosion. In particular, I will focus on the mounting evidence that LBVs and related stars are candidates for supernova progenitors, even though current paradigms place them at the end of core-H burning. Namely, conditions in the immediate circumstellar environment within a few 10$^2$ AU of Type IIn supernovae require very high progenitor mass-loss rates. Those rates are so high that the only known stars that come close are LBVs during rare giant eruptions. I will highlight evidence from observations of some recent extraordinary supernovae suggesting that explosive or episodic mass loss (a.k.a. LBV eruptions like the 19th century eruption of Eta Car) occur in the 5-10 years immediately preceding the SN. Finally, I will discuss some implications for stellar evolution from these SNe, the most important of which is the observational fact that the most massive stars can indeed make it to the ends of their lives with substantial H envelopes intact, even at Solar metallicity.

==> abstract.txt <==

Episodic Mass Loss and Pre-SN Circumstellar Envelopes

Nathan Smith

I discuss observational clues concerning episodic mass-loss properties
of massive stars in the time before the final supernova explosion.  In
particular, I will focus on the mounting evidence that LBVs and
related stars are candidates for supernova progenitors, even though
current paradigms place them at the end of core-H burning.  Namely,
conditions in the immediate circumstellar environment within a few
10$^2$ AU of Type IIn supernovae require very high progenitor
mass-loss rates.  Those rates are so high that the only known stars
that come close are LBVs during rare giant eruptions.  I will
highlight evidence from observations of some recent extraordinary
supernovae suggesting that explosive or episodic mass loss (a.k.a.\
LBV eruptions like the 19th century eruption of Eta Car) occur in the
5-10 years immediately preceding the SN.  Finally, I will discuss some
implications for stellar evolution from these SNe, the most important
of which is the observational fact that the most massive stars can
indeed make it to the ends of their lives with substantial H envelopes
intact, even at Solar metallicity.


Conference proceedings, Massive Stars as Cosmic Engines, IAU Symp 250,
ed. F. Bresolin, P. A. Crowther, & J. Puls (Cambridge Univ. Press)


